Physics-Aware Inverse Design for Nanowire Single-Photon Avalanche Detectors via Deep Learning

Single-photon avalanche detectors (SPADs) have enabled various applications in emerging photonic quantum information technologies in recent years. However, despite many efforts to improve SPAD's performance, the design of SPADs remained largely an iterative and time-consuming process where a designer makes educated guesses of a device structure based on empirical reasoning and solves the semiconductor drift-diffusion model for it. In contrast, the inverse problem, i.e., directly inferring a structure needed to achieve desired performance, which is of ultimate interest to designers, remains an unsolved problem. We propose a novel physics-aware inverse design workflow for SPADs using a deep learning model and demonstrate it with an example of finding the key parameters of semiconductor nanowires constituting the unit cell of an SPAD, given target photon detection efficiency. Our inverse design workflow is not restricted to the case demonstrated and can be applied to design conventional planar structure-based SPADs, photodetectors, and solar cells.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
